Open-Vocabulary Calibration for Fine-tuned CLIP

Vision-language models (VLMs) have emerged as formidable tools, showing their strong capability in handling various open-vocabulary tasks in image recognition, text-driven visual content generation, and visual chatbots, to name a few. In recent years, considerable efforts and resources have been devoted to adaptation methods for improving downstream performance of VLMs, particularly on parameter-efficient fine-tuning methods like prompt learning. However, a crucial aspect that has been largely overlooked is the confidence calibration problem in fine-tuned VLMs, which could greatly reduce reliability when deploying such models in the real world. This paper bridges the gap by systematically investigating the confidence calibration problem in the context of prompt learning and reveals that existing calibration methods are insufficient to address the problem, especially in the open-vocabulary setting. To solve the problem, we present a simple and effective approach called Distance-Aware Calibration (DAC), which is based on scaling the temperature using as guidance the distance between predicted text labels and base classes. The experiments with 7 distinct prompt learning methods applied across 11 diverse downstream datasets demonstrate the effectiveness of DAC, which achieves high efficacy without sacrificing the inference speed. Our code is available at https://github.com/ml-stat-Sustech/CLIP_Calibration.

==> figs/proof.txt <==
%%%%%%%% ICML 2024 EXAMPLE LATEX SUBMISSION FILE %%%%%%%%%%%%%%%%%

\documentclass{article}

% Recommended, but optional, packages for figures and better typesetting:
\usepackage{microtype}
\usepackage{graphicx}
\usepackage{booktabs} % for professional tables
\usepackage{pdfpages}
\usepackage{caption}
\usepackage{tabularx}
\usepackage{subcaption}
\usepackage{booktabs} 
\usepackage{longtable}
\usepackage{pdflscape}
\usepackage{algorithm}
\usepackage{algorithmicx}
\usepackage{algpseudocode}

% hyperref makes hyperlinks in the resulting PDF.
% If your build breaks (sometimes temporarily if a hyperlink spans a page)
% please comment out the following usepackage line and replace
% \usepackage{icml2024} with \usepackage[nohyperref]{icml2024} above.
\usepackage{hyperref}


% Attempt to make hyperref and algorithmic work together better:
\newcommand{\theHalgorithm}{\arabic{algorithm}}

% Use the following line for the initial blind version submitted for review:
\usepackage{icml2024}

% If accepted, instead use the following line for the camera-ready submission:
% \usepackage[accepted]{icml2024}

% For theorems and such
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{mathtools}
\usepackage{amsthm}
\usepackage{todonotes}
\usepackage{color} 
\usepackage{amsfonts}
\usepackage{booktabs}
\usepackage{xtab}
\usepackage{afterpage}
\usepackage[capitalize,noabbrev]{cleveref}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% THEOREMS
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\theoremstyle{plain}
\newtheorem{theorem}{Theorem}[section]
\newtheorem{proposition}[theorem]{Proposition}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{problem}[theorem]{Problem}
\newtheorem{corollary}[theorem]{Corollary}
\theoremstyle{definition}
\newtheorem{definition}[theorem]{Definition}
\newtheorem{assumption}[theorem]{Assumption}
\theoremstyle{remark}
\newtheorem{remark}[theorem]{Remark}


\newcommand{\wsyy}[1]{\todo[linecolor=orange,backgroundcolor=orange!25,bordercolor=orange,size=\scriptsize]{(WSY): #1}}
\newcommand{\wsy}[1]{{\color{orange}{[(WSY): #1]}}}
\newcommand\HW[1]{\textcolor{blue}{[Hongxin: #1]}}


\icmltitlerunning{Open-Vocabulary Calibration for Vision-Language Tuning}

\begin{document}

\twocolumn[
\icmltitle{Open-Vocabulary Calibration for Vision-Language Tuning}


\icmlsetsymbol{equal}{*}

\begin{icmlauthorlist}
\icmlauthor{Shuoyuan Wang}{sust,um}
\icmlauthor{Jindong Wang}{msra}
\icmlauthor{Kaiyang Zhou}{hkbu}
\icmlauthor{Bob Zhang}{um}
\icmlauthor{Hongxin Wei}{sust}
\end{icmlauthorlist}

\icmlaffiliation{sust}{Department of Statistics and Data Science, Shenzhen, Guangdong, China}
\icmlaffiliation{um}{Department of Computer and Information Science, University of Macau, Taipa, Macau}
\icmlaffiliation{msra}{Microsoft Research Asia, Beijing, China}
\icmlaffiliation{hkbu}{Department of Computer Science, Hong Kong Baptist University, Hong Kong SAR, China}

\icmlcorrespondingauthor{Hongxin Wei}{weihx@sustech.edu.cn}

% You may provide any keywords that you
% find helpful for describing your paper; these are used to populate
% the "keywords" metadata in the PDF but will not be shown in the document
\icmlkeywords{Machine Learning, ICML}

\vskip 0.3in
]


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\appendix
\onecolumn

\begin{assumption}
\label{assumption_clip}
Let \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), \( \boldsymbol{b}_2 \), and \( \boldsymbol{x} \) be unit vectors in an \( n \)-dimensional space.  \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), and \( \boldsymbol{b}_2 \) are positioned in the plane spanned by \( \boldsymbol{a} \) and \( \boldsymbol{x} \).
Assuming these vectors satisfy:
\[
 \cos(\boldsymbol{a}, \boldsymbol{x}) < \cos(\boldsymbol{b}_1, \boldsymbol{x}) < \cos(\boldsymbol{b}_2, \boldsymbol{x}),
\]
where \(  \cos(., .)  \) is the cosine similarity.
% \( \boldsymbol{b}_1 \) and \( \boldsymbol{b}_2 \) result from rotating \( \boldsymbol{a} \) towards \( \boldsymbol{x} \)

\end{assumption}

\begin{proposition}
Given \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), \( \boldsymbol{b}_2 \) as the textual features and \( \boldsymbol{x} \) as the visual feature embedded by the corresponding modality encoder in CLIP. If these vectors satisfy the cosine similarity relationships as stated in Assumption \ref{assumption_clip}, we have:

\begin{itemize}
\item \textbf{(Confidence)} For textual vectors, the predicted confidence satisfies:

\[
\text{conf}(\boldsymbol{a}, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_1, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_2, \boldsymbol{x}).
\]

\item \textbf{(Proximity)} For textual vectors \( \boldsymbol{b}_1 \), \( \boldsymbol{b}_2 \), the proximity to \(\boldsymbol{a}\) satisfies:

% \[
% P(\boldsymbol{b}_1, \boldsymbol{a}) < d(\boldsymbol{a}, \boldsymbol{b}_2),
% \]

\end{itemize}


where \( \text{conf}(\boldsymbol{u}, .)\) measures the confidence to the class \( u \). In CLIP, the metric is defined through a softmax function applied to the cosine similarities.

\end{proposition}

% \begin{proposition}

% Given \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), \( \boldsymbol{b}_2 \) satisfy Assumption \ref{assumption_clip}, we have

% \[
% d(\boldsymbol{a}, \boldsymbol{b}_1) < d(\boldsymbol{a}, \boldsymbol{b}_2),
% \]

% where 

% \end{proposition}

\section*{Proof}
Given the confidence measures \( \text{conf}(\boldsymbol{a}, \boldsymbol{x}) \), \( \text{conf}(\boldsymbol{b}_1, \boldsymbol{x}) \), and \( \text{conf}(\boldsymbol{b}_2, \boldsymbol{x}) \), and their established relationship through the softmax function, we aim to deduce the underlying cosine similarities. The softmax function applied to the cosine similarities is defined as:
\[
\text{conf}(\boldsymbol{v}, \boldsymbol{x}) = \frac{e^{\cos(\boldsymbol{v}, \boldsymbol{x})}}{\sum_{\boldsymbol{u}} e^{\cos(\boldsymbol{v}, \boldsymbol{u})}}
\]
where \( \boldsymbol{v} \) represents any vector \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), or \( \boldsymbol{b}_2 \), and \( \boldsymbol{u} \) iterates over all vectors including \( \boldsymbol{x} \).

% due to the monotonic nature of the softmax function with respect to its inputs
Considering the inequality \( \text{conf}(\boldsymbol{a}, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_1, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_2, \boldsymbol{x}) \) and knowing that the softmax function is monotonically increasing, we infer that the cosine similarities must satisfy:
\[
\cos(\boldsymbol{a}, \boldsymbol{x}) < \cos(\boldsymbol{b}_1, \boldsymbol{x}) < \cos(\boldsymbol{b}_2, \boldsymbol{x}).
\]

This relationship is deduced because a higher input into the softmax function results in a proportionally higher output, thereby preserving the order of the inputs. Consequently, the order of the confidence measures reflects the order of the cosine similarities.

Given the monotonically decreasing nature of the cosine function over the interval \([0, \pi]\), we can deduce that:
\[
\theta_{\boldsymbol{a}, \boldsymbol{x}} > \theta_{\boldsymbol{b}_1, \boldsymbol{x}} > \theta_{\boldsymbol{b}_2, \boldsymbol{x}}.
\]

Since the cosine of the angle between two unit vectors equals their dot product, for unit vectors \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), and \( \boldsymbol{b}_2 \), it follows that:
\[
\boldsymbol{a} \cdot \boldsymbol{b}_1 =  \|\boldsymbol{a}\| \|\boldsymbol{b}_1\| \cos({\boldsymbol{a}, \boldsymbol{b}_1}) = \cos({\boldsymbol{a}, \boldsymbol{b}_1}),
\]
\[
\boldsymbol{a} \cdot \boldsymbol{b}_2  = \|\boldsymbol{a}\| \|\boldsymbol{b}_2\| \cos({\boldsymbol{a}, \boldsymbol{b}_2}) = \cos({\boldsymbol{a}, \boldsymbol{b}_2}).
\]

To establish the relationship between \( \boldsymbol{a} \cdot \boldsymbol{b}_1 \) and \( \boldsymbol{a} \cdot \boldsymbol{b}_2 \), we need to examine the geometric configuration of \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), and \( \boldsymbol{b}_2 \) with respect to \( \boldsymbol{x} \). Without loss of generality, we can assume that \( \boldsymbol{b}_1 \) and \( \boldsymbol{b}_2 \) result from rotating \( \boldsymbol{a} \) towards \( \boldsymbol{x} \), reducing their respective angles with \( \boldsymbol{x} \). This implies that \( \boldsymbol{b}_1 \) is "closer" to \( \boldsymbol{a} \) than \( \boldsymbol{b}_2 \) is, leading to:
\[
\cos({\boldsymbol{a}, \boldsymbol{b}_1}) > \cos({\boldsymbol{a}, \boldsymbol{b}_2}).
\]
and therefore:
\[
\boldsymbol{a} \cdot \boldsymbol{b}_1 > \boldsymbol{a} \cdot \boldsymbol{b}_2.
\]

The distance between two unit vectors \( \boldsymbol{a} \) and \( \boldsymbol{b} \) is then given by:
\[
d(\boldsymbol{a}, \boldsymbol{b}) = \sqrt{2 - 2(\boldsymbol{a} \cdot \boldsymbol{b})}.
\]

Substituting the derived dot products, we conclude that:
\[
d(\boldsymbol{a}, \boldsymbol{b}_1) = \sqrt{2 - 2\boldsymbol{a} \cdot \boldsymbol{b}_1} < \sqrt{2 - 2\boldsymbol{a} \cdot \boldsymbol{b}_2} = d(\boldsymbol{a}, \boldsymbol{b}_2),
\]
thereby proving the proposition.



\newpage
\begin{assumption}
% \label{assumption_clip}
Let \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), \( \boldsymbol{b}_2 \), and \( \boldsymbol{x} \) be unit vectors in an \( n \)-dimensional space and  \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), and \( \boldsymbol{b}_2 \) are positioned in the plane spanned by \( \boldsymbol{a} \) and \( \boldsymbol{x} \). Assuming:
\[
 \text{conf}(\boldsymbol{a}, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_1, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_2, \boldsymbol{x}),
\]


where \(\text{conf}(\boldsymbol{a}, \boldsymbol{x})\) measures the confidence in CLIP.

\end{assumption}

\begin{proposition}

Given \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), \( \boldsymbol{b}_2 \) satisfy Assumption \ref{assumption_clip}, we have

\[
d(\boldsymbol{a}, \boldsymbol{b}_1) < d(\boldsymbol{a}, \boldsymbol{b}_2),
\]

where 

\end{proposition}

\section*{Proof}
Given the confidence measures \( \text{conf}(\boldsymbol{a}, \boldsymbol{x}) \), \( \text{conf}(\boldsymbol{b}_1, \boldsymbol{x}) \), and \( \text{conf}(\boldsymbol{b}_2, \boldsymbol{x}) \), and their established relationship through the softmax function, we aim to deduce the underlying cosine similarities. The softmax function applied to the cosine similarities is defined as:
\[
\text{conf}(\boldsymbol{v}, \boldsymbol{x}) = \frac{e^{\cos(\boldsymbol{v}, \boldsymbol{x})}}{\sum_{\boldsymbol{u}} e^{\cos(\boldsymbol{v}, \boldsymbol{u})}}
\]
where \( \boldsymbol{v} \) represents any vector \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), or \( \boldsymbol{b}_2 \), and \( \boldsymbol{u} \) iterates over all vectors including \( \boldsymbol{x} \).

% due to the monotonic nature of the softmax function with respect to its inputs
Considering the inequality \( \text{conf}(\boldsymbol{a}, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_1, \boldsymbol{x}) < \text{conf}(\boldsymbol{b}_2, \boldsymbol{x}) \) and knowing that the softmax function is monotonically increasing, we infer that the cosine similarities must satisfy:
\[
\cos(\boldsymbol{a}, \boldsymbol{x}) < \cos(\boldsymbol{b}_1, \boldsymbol{x}) < \cos(\boldsymbol{b}_2, \boldsymbol{x}).
\]

This relationship is deduced because a higher input into the softmax function results in a proportionally higher output, thereby preserving the order of the inputs. Consequently, the order of the confidence measures reflects the order of the cosine similarities.

Given the monotonically decreasing nature of the cosine function over the interval \([0, \pi]\), we can deduce that:
\[
\theta_{\boldsymbol{a}, \boldsymbol{x}} > \theta_{\boldsymbol{b}_1, \boldsymbol{x}} > \theta_{\boldsymbol{b}_2, \boldsymbol{x}}.
\]

Since the cosine of the angle between two unit vectors equals their dot product, for unit vectors \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), and \( \boldsymbol{b}_2 \), it follows that:
\[
\boldsymbol{a} \cdot \boldsymbol{b}_1 =  \|\boldsymbol{a}\| \|\boldsymbol{b}_1\| \cos({\boldsymbol{a}, \boldsymbol{b}_1}) = \cos({\boldsymbol{a}, \boldsymbol{b}_1}),
\]
\[
\boldsymbol{a} \cdot \boldsymbol{b}_2  = \|\boldsymbol{a}\| \|\boldsymbol{b}_2\| \cos({\boldsymbol{a}, \boldsymbol{b}_2}) = \cos({\boldsymbol{a}, \boldsymbol{b}_2}).
\]

To establish the relationship between \( \boldsymbol{a} \cdot \boldsymbol{b}_1 \) and \( \boldsymbol{a} \cdot \boldsymbol{b}_2 \), we need to examine the geometric configuration of \( \boldsymbol{a} \), \( \boldsymbol{b}_1 \), and \( \boldsymbol{b}_2 \) with respect to \( \boldsymbol{x} \). Without loss of generality, we can assume that \( \boldsymbol{b}_1 \) and \( \boldsymbol{b}_2 \) result from rotating \( \boldsymbol{a} \) towards \( \boldsymbol{x} \), reducing their respective angles with \( \boldsymbol{x} \). This implies that \( \boldsymbol{b}_1 \) is "closer" to \( \boldsymbol{a} \) than \( \boldsymbol{b}_2 \) is, leading to:
\[
\cos({\boldsymbol{a}, \boldsymbol{b}_1}) > \cos({\boldsymbol{a}, \boldsymbol{b}_2}).
\]
and therefore:
\[
\boldsymbol{a} \cdot \boldsymbol{b}_1 > \boldsymbol{a} \cdot \boldsymbol{b}_2.
\]

The distance between two unit vectors \( \boldsymbol{a} \) and \( \boldsymbol{b} \) is then given by:
\[
d(\boldsymbol{a}, \boldsymbol{b}) = \sqrt{2 - 2(\boldsymbol{a} \cdot \boldsymbol{b})}.
\]

Substituting the derived dot products, we conclude that:
\[
d(\boldsymbol{a}, \boldsymbol{b}_1) = \sqrt{2 - 2\boldsymbol{a} \cdot \boldsymbol{b}_1} < \sqrt{2 - 2\boldsymbol{a} \cdot \boldsymbol{b}_2} = d(\boldsymbol{a}, \boldsymbol{b}_2),
\]
thereby proving the proposition.


\end{document}

